Quenching and anisotropy of hydromagnetic turbulent transport

Hydromagnetic turbulence affects the evolution of large-scale magnetic fields through mean-field effects like turbulent diffusion and the $\alpha$ effect. For stronger fields, these effects are usually suppressed or quenched, and additional anisotropies are introduced. Using different variants of the test-field method, we determine the quenching of the turbulent transport coefficients for the forced Roberts flow, isotropically forced non-helical turbulence, and rotating thermal convection. We see significant quenching only when the mean magnetic field is larger than the equipartition value of the turbulence. Expressing the magnetic field in terms of the equipartition value of the {\it quenched} flows, we obtain for the quenching exponents of the turbulent magnetic diffusivity about 1.3, 1.1, and 1.3 for Roberts flow, forced turbulence, and convection, respectively. However, when the magnetic field is expressed in terms of the equipartition value of the unquenched flows these quenching exponents become about 4, 1.5, and 2.3, respectively. For the $\alpha$ effect, the exponent is about 1.3 for the Roberts flow and 2 for convection in the first case, but 4 and 3, respectively, in the second. In convection, the quenching of turbulent pumping follows the same power law as turbulent diffusion, while for the coefficient describing the $\bf \Omega \times \bf J$ effect nearly the same quenching exponent is obtained as for $\alpha$. For forced turbulence, turbulent diffusion proportional to the second derivative along the mean magnetic field is quenched much less, especially for larger values of the magnetic Reynolds number. However, we find that in corresponding axisymmetric mean-field dynamos with dominant toroidal field the quenched diffusion coefficients are the same for the poloidal and toroidal field constituents.

==> response1.txt <==
Dear Dr. Vishniac,
We thank you very much for sending our manuscript to a suitable referee.
We believe that we have answered and discussed all the queries the referee 
has raised. To identify the changes easily in the manuscript we have 
made all the changes in boldface.

===================================================================
Dear Referee,
We thank you very much for reviewing our manuscript and raising some
important issues. Below we provide our responses. The changes in the 
manuscript are identified in boldface.

> The only thing that this paper is truly missing is a better discussion of
> the implications of their results for mean-field dynamo simulations. I
> understand that their simulation's regime is not yet up to the level where
> strong conclusions can be drawn (in terms of astrophysical dynamos), and I
> applaud their honesty in this regard; however, the mean-field dynamo
> community can greatly benefit from their insight and suggestions. The fact
> that the first author is someone who has worked extensively with mean-field
> dynamos makes the absence of such a discussion even more conspicuous by its
> absence.

We have now added an extra section "Consequences for mean field dynamos"
where some of the material of the previous conclusions and discussion section
has been moved to along with additional discussion.

> 1. Assuming that current trends hold, what can be expected from diffusivity
> and turbulent pumping quenching in a solar regime?

As far as eta_A and eta_B are concerned, the diffusivity for forced
turbulence is basically isotropic, and its value is not as small as
assumed in some models, but roughly as expected from SOCA calculations.
Both aspects are in conflict with common assumptions in flux transport dynamos.
We have now discussed this in the new section 5.

> 2. What would be the best way of incorporating the results of this paper
> into a mean-field simulation?

As our simulations are not performed in a realistic
solar setup, we cannot draw strong conclusions.
However if our present results were to apply to 
solar mean-field dynamo models they suggest that the
quenching of the turbulent diffusivity is weak. 
In the mean-field models alpha, diffusivity, gamma etc can be
expressed in terms of the mean magnetic field with the dependence:
1/(1+p(B/Beq)^q). The values of q are derived in the
present work and summarized in the conclusions.
At the end of the new section before the conclusions we discuss now
that our finding of the coefficients p and q being of the order 
of unity or below could be robust and should be used, but that there
are other aspects that are probably not captured by our model.

> 3. In an attempt to legitimize the diffusivity profiles used by the
> mean-field dynamo community, Munoz-Jaramillo et al. (2011, ApJ, 727:L23)
> claimed that two-step diffusivity profiles can be interpreted as capturing
> the average effect of diffusivity quenching. In the opinion of the authors,
> are the results presented in this paper in conflict with this proposition?

We have now discussed that a reduction by up to 2 orders of magnitude
would be difficult to explain.

> 4. SEPARATION OF DISCUSSION AND CONCLUSIONS
> Although this is more a suggestion than a requirement, I personally find
> that papers are friendlier to the reader if there is a separate concluding
> section with the most important points of the paper, and the most important
> implications of the work reported. Considering the level of detail
> presented and the comprehensiveness of the author's analysis, I believe
> that this paper would greatly benefit from a separate and strong concluding
> section.

We have done this now.

